The Truncated Octahedral Conjecture

Among three-dimensional parallelohedra of fixed volume, the Archimedean truncated octahedron uniquely minimizes surface area, affirming a conjecture of K. Bezdek from 2006. The final scalar inequality is verified by an exact computer-assisted certificate.

==> trunc_oct_verification/SHA256SUMS.txt <==
06876304034df3511be46e2dbdd7f9da4492d96d591d968bd15520e491230943  README.md
3926522e505aee81bd3c36ef944bb946693522c7486a9c59d0e5ea5ff6f837b5  SOURCE_NOTES.md
97f9cf8692c9678962fc29e3bbcd44b9df02cb6fdb289007d1fb83cf2052ef1a  bernstein_code_commentary.pdf
f7a2f3b3b7cbdda92eae66e21e5e7c31082d2145f0e0412fb2e87f9116ffc23d  bernstein_code_commentary.tex
5cf5529be3a5d9c2dc4d86839d4109c3ce0ac46449efd414bb63fb093e02bf58  bezdek_calculation_checks.wl
c30252d57d6cefdf08fd58caeaf7c91b2804a9b264c497e165e2ea892fb46aeb  exact_bernstein.py
a08518d6df7f42b957810248e578419755e9321a50fa40f00052d7004b4cc539  mathematica_validation_status.json
26cf254e35c847043451831819813a53941bbab252a7adab6e99286248287543  python-version.txt
760df36cad0d1523c2bb068885933ce87edf8a8b0750b4a1623609b22fda75a5  reference_output.txt
cfac625af08e0156498906ce41429c97a7fba4f102ea9013b762b2c852b05c24  requirements-lock.txt
111de5bd794b666735cd6a2c104279a8ed347a5cbd296906bb01bbb7545e7b62  requirements-test.txt
f742f308e818d63313296da278c1cd03c99ad332d54690418f03366efd86ca98  requirements.txt
6421e84c926fc6d364a4ab777fb837e3b1a4eaf7cf4e1e2d7a0afd74dabe3ec4  sha256_verify_appendix.txt
4c9b8f64993cc70c9c836b79ea7333dcaa569fd71cb95614486e228ecde7349d  test_bernstein.py
bf5898711bedbfc96ac4b03d78600354d35cdb36d2db8779824b8799f0d86d51  test_output.txt
f79a48304c35c2ad57a9c8fa70b3b0c0735903e8a0170459ecb9faa05af3da61  test_paper.py
aeb82e95a9ed1cf4ee19e07755e3f8e5f3b9a0a728f038f3051ce7a29bedb949  test_verification.py
410ca643030d5a5befe1d153d394d2a18d1d1437d1af54adddcb1d96d6c5bc9c  validation_summary.json
760df36cad0d1523c2bb068885933ce87edf8a8b0750b4a1623609b22fda75a5  verification.log
d3a6ba439a9278cbdb3379ba3663069793ced4c50f01051a2c223c532249e9d6  verification_status.json
92fd2f4d45ce048f8fe522d1e16c7ea80397bd05c71cd7c62b1136da9eee5e57  verify_appendix.py


==> trunc_oct_verification/mathematica_validation_status.json <==
{
  "script": "bezdek_calculation_checks.wl",
  "manuscript": "trunc_oct_conj.tex",
  "native_wolfram_execution": "NOT_RUN",
  "reason": "No connected or local Wolfram kernel was available in the package preparation environment.",
  "checks_performed": {
    "source_review": true,
    "balanced_delimiters_strings_and_nested_comments": true,
    "independent_python_mathematical_counterparts": "11 test_paper test methods passed; these do not execute Wolfram Language."
  },
  "dimensions": [
    2,
    3,
    4,
    5
  ],
  "qualification": "Static review and independently tested identities are not a native syntax/evaluation pass. Run the script in Wolfram Language before reporting it as executed."
}


==> trunc_oct_verification/python-version.txt <==
3.13.5 (main, Jul 15 2026, 20:25:40) [GCC 14.2.0]

Linux-6.18.35-x86_64-with-glibc2.41


==> trunc_oct_verification/reference_output.txt <==
Exact verification for trunc_oct_conj.tex
Python 3.13.5; NumPy 2.3.5; field Q(sqrt(3))
[1/4] Reconstructing reciprocal-edge tree/cut data, varphi, psi, and f...
  29 normal bases; 16 trees; all source identities and degrees: PASS
[2/4] Checking all 24 vertex actions and normalizing beta34=1...
[3/4] Checking the 54 Bernstein arrays (nonnegativity only)...
  28 ordinary boxes: nonnegative
  16 opposite-pair subboxes: nonnegative
  5 all-small charts: t^12 restored, nonnegative
  5 all-large charts: t^2 restored, nonnegative
[4/4] Assembling the fresh verification record...
Verified 54 arrays and 1,027,628 exact Bernstein coefficients in 24.84 seconds.
ALL EXACT BETA-BERNSTEIN CHECKS PASSED


==> trunc_oct_verification/requirements-lock.txt <==
mpmath==1.3.0
numpy==2.3.5
sympy==1.14.0


==> trunc_oct_verification/requirements-test.txt <==
# Independent symbolic tests; not required by the proof driver.
-r requirements.txt
sympy==1.14.0
mpmath==1.3.0


==> trunc_oct_verification/requirements.txt <==
# Exact appendix verifier (the only non-standard-library dependency).
numpy==2.3.5


==> trunc_oct_verification/sha256_verify_appendix.txt <==
92fd2f4d45ce048f8fe522d1e16c7ea80397bd05c71cd7c62b1136da9eee5e57  verify_appendix.py


==> trunc_oct_verification/test_output.txt <==
test_axis_contraction_noncontiguous_layout (test_bernstein.BernsteinTests.test_axis_contraction_noncontiguous_layout) ... ok
test_constant_and_zero_polynomials (test_bernstein.BernsteinTests.test_constant_and_zero_polynomials) ... ok
test_degree_elevation_rational_box (test_bernstein.BernsteinTests.test_degree_elevation_rational_box) ... ok
test_exact_negative_surd_rejected (test_bernstein.BernsteinTests.test_exact_negative_surd_rejected) ... ok
test_five_dimensional_multiaffine_vertices (test_bernstein.BernsteinTests.test_five_dimensional_multiaffine_vertices) ... ok
test_implicit_zero_coefficients_are_retained (test_bernstein.BernsteinTests.test_implicit_zero_coefficients_are_retained) ... ok
test_nonnegative_polynomial_can_fail_coefficient_test (test_bernstein.BernsteinTests.test_nonnegative_polynomial_can_fail_coefficient_test) ... ok
test_reject_invalid_boxes_and_degrees (test_bernstein.BernsteinTests.test_reject_invalid_boxes_and_degrees) ... ok
test_three_variable_reconstruction (test_bernstein.BernsteinTests.test_three_variable_reconstruction) ... ok
test_values_above_fixed_width_integer_range (test_bernstein.BernsteinTests.test_values_above_fixed_width_integer_range) ... ok
test_worked_quadratic (test_bernstein.BernsteinTests.test_worked_quadratic) ... ok
test_zero_coefficients_and_identically_zero_certificate_accepted (test_bernstein.BernsteinTests.test_zero_coefficients_and_identically_zero_certificate_accepted) ... ok
test_all_sign_branches (test_bernstein.ExactFieldTests.test_all_sign_branches) ... ok
test_arithmetic_against_symbolic_oracle (test_bernstein.ExactFieldTests.test_arithmetic_against_symbolic_oracle) ... ok
test_binary_exponentiation (test_bernstein.ExactFieldTests.test_binary_exponentiation) ... ok
test_canonical_fractions (test_bernstein.ExactFieldTests.test_canonical_fractions) ... ok
test_extremely_close_to_zero (test_bernstein.ExactFieldTests.test_extremely_close_to_zero) ... ok
test_float_and_nonexact_input_rejected (test_bernstein.ExactFieldTests.test_float_and_nonexact_input_rejected) ... ok
test_inverse_and_zero_division (test_bernstein.ExactFieldTests.test_inverse_and_zero_division) ... ok
test_rational_denominator_signs (test_bernstein.ExactFieldTests.test_rational_denominator_signs) ... ok
test_reflected_arithmetic (test_bernstein.ExactFieldTests.test_reflected_arithmetic) ... ok
test_addition_cancellation_and_zero (test_bernstein.SparsePolynomialTests.test_addition_cancellation_and_zero) ... ok
test_degree_and_denominator (test_bernstein.SparsePolynomialTests.test_degree_and_denominator) ... ok
test_dimension_errors (test_bernstein.SparsePolynomialTests.test_dimension_errors) ... ok
test_evaluation (test_bernstein.SparsePolynomialTests.test_evaluation) ... ok
test_multiplication_against_oracle (test_bernstein.SparsePolynomialTests.test_multiplication_against_oracle) ... ok
test_permutation_direction (test_bernstein.SparsePolynomialTests.test_permutation_direction) ... ok
test_polynomial_powers_and_empty_product (test_bernstein.SparsePolynomialTests.test_polynomial_powers_and_empty_product) ... ok
test_radial_chart_and_restored_factor (test_bernstein.SparsePolynomialTests.test_radial_chart_and_restored_factor) ... ok
test_simultaneous_translation_and_involution (test_bernstein.SparsePolynomialTests.test_simultaneous_translation_and_involution) ... ok
test_substitute_one_merges_terms (test_bernstein.SparsePolynomialTests.test_substitute_one_merges_terms) ... ok
test_balanced_frame_reciprocal_pairing (test_paper.PaperIdentityTests.test_balanced_frame_reciprocal_pairing) ... ok
test_basis_exchange_and_polarization (test_paper.PaperIdentityTests.test_basis_exchange_and_polarization) ... ok
test_canonical_determinant_scaling_and_jensen_exponents (test_paper.PaperIdentityTests.test_canonical_determinant_scaling_and_jensen_exponents) ... ok
test_cofactor_transformation (test_paper.PaperIdentityTests.test_cofactor_transformation) ... ok
test_graphical_adjugate_cut_weights_and_beta_recovery (test_paper.PaperIdentityTests.test_graphical_adjugate_cut_weights_and_beta_recovery) ... ok
test_normalized_regular_metric_and_reciprocal_lengths (test_paper.PaperIdentityTests.test_normalized_regular_metric_and_reciprocal_lengths) ... ok
test_regular_simplex_and_rhombic_constants (test_paper.PaperIdentityTests.test_regular_simplex_and_rhombic_constants) ... ok
test_rhombic_and_elongated_coefficients (test_paper.PaperIdentityTests.test_rhombic_and_elongated_coefficients) ... ok
test_three_dimensional_cycle_and_prism_formulas (test_paper.PaperIdentityTests.test_three_dimensional_cycle_and_prism_formulas) ... ok
test_tree_counts_weighted_tree_polynomial_and_eigenvalue_identity (test_paper.PaperIdentityTests.test_tree_counts_weighted_tree_polynomial_and_eigenvalue_identity) ... ok
test_weighted_cofactor_identity_including_singular_ranks (test_paper.PaperIdentityTests.test_weighted_cofactor_identity_including_singular_ranks) ... ok
test_coefficient_count (test_verification.CoverTests.test_coefficient_count) ... ok
test_cover_grid_and_chart_boundary_inverses (test_verification.CoverTests.test_cover_grid_and_chart_boundary_inverses) ... ok
test_mask_partition (test_verification.CoverTests.test_mask_partition) ... ok
test_opposite_pair_subdivision (test_verification.CoverTests.test_opposite_pair_subdivision) ... ok
test_basis_counts_and_dependent_triples (test_verification.GraphTests.test_basis_counts_and_dependent_triples) ... ok
test_determinants_against_sympy (test_verification.GraphTests.test_determinants_against_sympy) ... ok
test_edge_action_composition_and_transitivity (test_verification.GraphTests.test_edge_action_composition_and_transitivity) ... ok
test_epsilon_and_kappa (test_verification.GraphTests.test_epsilon_and_kappa) ... ok
test_shore_normal_representatives (test_verification.GraphTests.test_shore_normal_representatives) ... ok
test_tree_boundary_and_invalid_cases (test_verification.GraphTests.test_tree_boundary_and_invalid_cases) ... ok
test_tree_test_against_reduced_incidence_rank (test_verification.GraphTests.test_tree_test_against_reduced_incidence_rank) ... ok
test_calibrated_scalars_from_direct_matrix_determinants (test_verification.SourcePolynomialTests.test_calibrated_scalars_from_direct_matrix_determinants) ... ok
test_complementary_edge_reconciliation (test_verification.SourcePolynomialTests.test_complementary_edge_reconciliation) ... ok
test_corrupted_source_identity_fails (test_verification.SourcePolynomialTests.test_corrupted_source_identity_fails) ... ok
test_current_gamma_and_cut_formulas (test_verification.SourcePolynomialTests.test_current_gamma_and_cut_formulas) ... ok
test_failed_cover_never_prints_success (test_verification.SourcePolynomialTests.test_failed_cover_never_prints_success) ... ok
test_partial_run_never_claims_complete_success (test_verification.SourcePolynomialTests.test_partial_run_never_claims_complete_success) ... ok
test_radial_factors_full_polynomials (test_verification.SourcePolynomialTests.test_radial_factors_full_polynomials) ... ok
test_source_identities_and_degrees (test_verification.SourcePolynomialTests.test_source_identities_and_degrees) ... ok
test_tree_polynomial_from_laplacian (test_verification.SourcePolynomialTests.test_tree_polynomial_from_laplacian) ... ok

----------------------------------------------------------------------
Ran 62 tests in 56.213s

OK


==> trunc_oct_verification/validation_summary.json <==
{
  "release": "2026-09-09",
  "manuscript": "trunc_oct_conj.tex",
  "manuscript_sha256": "2d6483876b01f2c73e789897e8717514cecd734344382b12ce21647f03f7c433",
  "python": "3.13.5",
  "numpy": "2.3.5",
  "sympy_for_tests": "1.14.0",
  "mpmath_for_tests": "1.3.0",
  "proof_run": {
    "result": "PASS",
    "arrays": 54,
    "coefficient_positions": 1027628,
    "negative": 0,
    "zero": 29204,
    "positive": 998424,
    "log": "verification.log",
    "record": "verification_status.json"
  },
  "independent_tests": {
    "result": "PASS",
    "methods": 62,
    "seconds": 56.213,
    "log": "test_output.txt"
  },
  "mathematica_native_run": "NOT_RUN",
  "commentary_pdf_pages": 20
}


==> trunc_oct_verification/verification_status.json <==
{
  "manuscript": "trunc_oct_conj.tex",
  "manuscript_sha256": "2d6483876b01f2c73e789897e8717514cecd734344382b12ce21647f03f7c433",
  "python": "3.13.5",
  "numpy": "2.3.5",
  "edge_convention": "reciprocal edges; d is the sum of products over tree edges",
  "basis_count": 29,
  "basis_determinant_square_distribution": {
    "1": 28,
    "4": 1
  },
  "spanning_tree_count": 16,
  "source_identity_checks": [
    "uncalibrated determinant sum = d^2",
    "cofactor derivatives = d*r_b",
    "varphi = sum p_I",
    "psi = d^3 sum p_I*rhat_I = cofactor construction"
  ],
  "source_degrees": {
    "d": 3,
    "gamma_b": 2,
    "r_b": 1,
    "p_I": 6,
    "rhat_I": 3,
    "varphi": 6,
    "psi": 18
  },
  "full_target": {
    "formula": "varphi^3-kappa^2*psi",
    "monomial_count": 6083,
    "homogeneous_degree": 18,
    "multidegree": [
      6,
      6,
      6,
      6,
      6,
      6
    ],
    "S4_actions_checked": 24
  },
  "normalized_target": {
    "fixed_edge": "34",
    "variable_order": [
      "12",
      "13",
      "14",
      "23",
      "24"
    ],
    "monomial_count": 6083,
    "minimum_total_degree": 12,
    "maximum_total_degree": 18,
    "multidegree": [
      6,
      6,
      6,
      6,
      6
    ]
  },
  "status": "ALL_EXACT_BETA_BERNSTEIN_CHECKS_PASSED",
  "acceptance_rule": "every coefficient >= 0; zeros accepted without classification",
  "cover": {
    "ordinary_boxes": 28,
    "opposite_pair_subboxes": 16,
    "all_small_charts": 5,
    "all_large_charts": 5,
    "certificate_arrays": 54,
    "bernstein_coefficients_checked": 1027628,
    "negative": 0,
    "zero": 29204,
    "positive": 998424
  },
  "certificates": [
    {
      "tag": "ordinary-mask-01",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-02",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-03",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-04",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-05",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-06",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-07",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-08",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-09",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-10",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-11",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-13",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-14",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-15",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-16",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-17",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-19",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-20",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-21",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-22",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-23",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-24",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-25",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-26",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-27",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-28",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-29",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "ordinary-mask-30",
      "class": "ordinary",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 882,
      "positive": 15925,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[2, 3]-mask-0",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[2, 3]-mask-1",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[2, 3]-mask-2",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[2, 3]-mask-3",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[2, 3]-mask-4",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[2, 3]-mask-5",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[2, 3]-mask-6",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[2, 3]-mask-7",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[1, 4]-mask-0",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[1, 4]-mask-1",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[1, 4]-mask-2",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[1, 4]-mask-3",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[1, 4]-mask-4",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[1, 4]-mask-5",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[1, 4]-mask-6",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "opposite-pair-[1, 4]-mask-7",
      "class": "opposite-pair",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 16807,
      "count": 16807
    },
    {
      "tag": "all-small-chart-0",
      "class": "all-small",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 882,
      "positive": 15925,
      "count": 16807
    },
    {
      "tag": "all-small-chart-1",
      "class": "all-small",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "all-small-chart-2",
      "class": "all-small",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "all-small-chart-3",
      "class": "all-small",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "all-small-chart-4",
      "class": "all-small",
      "degrees": [
        6,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 2744,
      "positive": 14063,
      "count": 16807
    },
    {
      "tag": "all-large-chart-0",
      "class": "all-large",
      "degrees": [
        16,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 40817,
      "count": 40817
    },
    {
      "tag": "all-large-chart-1",
      "class": "all-large",
      "degrees": [
        16,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 40817,
      "count": 40817
    },
    {
      "tag": "all-large-chart-2",
      "class": "all-large",
      "degrees": [
        16,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 40817,
      "count": 40817
    },
    {
      "tag": "all-large-chart-3",
      "class": "all-large",
      "degrees": [
        16,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 40817,
      "count": 40817
    },
    {
      "tag": "all-large-chart-4",
      "class": "all-large",
      "degrees": [
        16,
        6,
        6,
        6,
        6
      ],
      "negative": 0,
      "zero": 0,
      "positive": 40817,
      "count": 40817
    }
  ],
  "elapsed_seconds": 24.84276660500001
}

